A Primer for Manifestly Gauge Invariant Computations in SU(N) Yang-Mills

It has recently been determined that, within the framework of the Exact Renormalisation Group, continuum computations can be performed to any loop order in SU(N) Yang-Mills theory without fixing the gauge or specifying the details of the regularisation scheme. In this paper, we summarise and refine the powerful diagrammatic techniques which facilitate this procedure and illustrate their application in the context of a calculation of the two-loop beta function.

==> pstex/Vertex-0R.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{pstex/Vertex-0R.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(320,318)(1777,-955)
\put(1845,-843){\makebox(0,0)[lb]{\smash{\SetFigFont{8}{9.6}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$0^R$}%
}}}
\end{picture}

